Recent Advances in Optimal Transport for Machine Learning

Recently, Optimal Transport has been proposed as a probabilistic framework in Machine Learning for comparing and manipulating probability distributions. This is rooted in its rich history and theory, and has offered new solutions to different problems in machine learning, such as generative modeling and transfer learning. In this survey we explore contributions of Optimal Transport for Machine Learning over the period 2012 -- 2023, focusing on four sub-fields of Machine Learning: supervised, unsupervised, transfer and reinforcement learning. We further highlight the recent development in computational Optimal Transport and its extensions, such as partial, unbalanced, Gromov and Neural Optimal Transport, and its interplay with Machine Learning practice.

==> figures/fgw.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (4, 9) {};
		\node [style=none] (1) at (11, 9) {};
		\node [style=none] (2) at (1, 4) {};
		\node [style=none] (3) at (8, 4) {};
		\node [style=none] (4) at (-7, 9) {};
		\node [style=none] (5) at (0, 9) {};
		\node [style=none] (6) at (-10, 4) {};
		\node [style=none] (7) at (-3, 4) {};
		\node [style={blue_circle}] (8) at (-3.5, 5.5) {};
		\node [style={blue_circle}] (9) at (-6.75, 7.75) {};
		\node [style={blue_circle}] (10) at (-7.5, 5.75) {};
		\node [style={blue_circle}] (11) at (-2.75, 8.25) {};
		\node [style=orangecircle1] (12) at (3, 5) {};
		\node [style=orangecircle1] (13) at (8, 8) {};
		\node [style=orangecircle1] (14) at (7.75, 5.75) {};
		\node [style=orangecircle1] (15) at (5, 4.75) {};
		\node [style=orangecircle1] (16) at (4, 6.25) {};
		\node [style=orangecircle1] (17) at (5.75, 8) {};
		\node [style=none] (18) at (-6.5, 3) {$G_{1}$};
		\node [style=none] (19) at (4.5, 3) {$G_{2}$};
		\node [style=none] (20) at (-3.5, 5.5) {\textcolor{white}{$i$}};
		\node [style=none] (21) at (-2.75, 8.25) {\textcolor{white}{$k$}};
		\node [style=none] (22) at (4, 6.25) {$j$};
		\node [style=none] (23) at (5.75, 8) {$l$};
		\node [style=none] (24) at (-2.5, 6.75) {};
		\node [style=none] (25) at (4.25, 7.25) {};
		\node [style=none] (26) at (0.5, 8) {$L_{i,j,k,l}$};
		\node [style=none] (27) at (-0.75, 4.75) {$C_{i,j}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (3.center) to (1.center);
		\draw (2.center) to (0.center);
		\draw (2.center) to (3.center);
		\draw (4.center) to (5.center);
		\draw (7.center) to (5.center);
		\draw (6.center) to (4.center);
		\draw (6.center) to (7.center);
		\draw [style=thick black edge] (10) to (8);
		\draw [style=thick black edge] (9) to (11);
		\draw [style=thick black edge] (15) to (14);
		\draw [style=thick black edge] (14) to (13);
		\draw [style=thick black edge] (17) to (13);
		\draw [style=thick black edge] (16) to (15);
		\draw [style=thick black edge] (12) to (16);
		\draw [style=thick black edge] (10) to (11);
		\draw [style=thick black edge] (10) to (9);
		\draw [style=black dashed line, bend right] (8) to (11);
		\draw [style=black dashed line, bend left] (16) to (17);
		\draw [style=black dashed line, bend left=15, looseness=0.75] (24.center) to (25.center);
		\draw [style=black dashed line, bend right=15] (20.center) to (22.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> nns.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{trapezium}=[fill=white, draw=black, shape=trapezium, rotate=-90, minimum height=1cm]
\tikzstyle{lossbox}=[fill={rgb,255: red,202; green,206; blue,255}, draw=black, shape=rectangle, minimum height=1.2cm, minimum width=1cm, align=center]
\tikzstyle{clfbox}=[fill=white, draw=black, shape=rectangle, minimum width=1cm, minimum height=1cm]
\tikzstyle{new style 2}=[fill=white, draw=black, shape=rectangle, align=center]
\tikzstyle{domainbox}=[fill=white, draw=black, shape=rectangle, minimum width=3cm, align=center]
\tikzstyle{longbox}=[fill=white, draw=black, shape=rectangle, minimum height=4cm, minimum width=1.2cm, align=center]
\tikzstyle{rotatednode}=[rotate=90]
\tikzstyle{circularnode}=[fill=none, draw=black, shape=circle]
\tikzstyle{blue_circle}=[fill={rgb,255: red,0; green,80; blue,104}, draw=none, shape=circle, minimum width=0.5cm]
\tikzstyle{orangecircle1}=[fill={rgb,255: red,231; green,111; blue,81}, draw=none, shape=circle, minimum width=0.5cm]
\tikzstyle{blue_square1}=[fill={rgb,255: red,0; green,80; blue,104}, draw=none, shape=rectangle, minimum width=0.5cm, minimum height=0.5cm]
\tikzstyle{blue_triangle1}=[fill={rgb,255: red,0; green,80; blue,104}, draw=none, shape=regular polygon, regular polygon sides=3]
\tikzstyle{widebox}=[fill=white, draw=black, shape=rectangle, minimum height=1.2cm, minimum width=10cm, align=center]
\tikzstyle{labeled domain}=[fill=none, draw={rgb,255: red,0; green,80; blue,104}, shape=circle, minimum width=1cm]
\tikzstyle{unlabeled domain}=[fill=none, draw={rgb,255: red,231; green,111; blue,81}, shape=circle, minimum width=1cm]
\tikzstyle{smallwidebox}=[fill=white, draw=black, shape=rectangle, minimum height=1.2cm, minimum width=5cm, align=center]

% Edge styles
\tikzstyle{red edge}=[->, fill=none, draw={rgb,255: red,128; green,0; blue,0}]
\tikzstyle{blue edge}=[->, fill=none, draw={rgb,255: red,70; green,130; blue,180}]
\tikzstyle{green edge}=[->, fill=none, draw={rgb,255: red,44; green,160; blue,44}]
\tikzstyle{red dotted edge}=[->, dashed, fill=none, draw={rgb,255: red,128; green,0; blue,0}, thick]
\tikzstyle{blue dotted edge}=[->, dashed, fill=none, draw={rgb,255: red,70; green,130; blue,180}]
\tikzstyle{green dotted edge}=[->, dashed, fill=none, draw={rgb,255: red,44; green,160; blue,44}, thick]
\tikzstyle{red dotted line}=[-, fill=none, dashed, draw={rgb,255: red,128; green,0; blue,0}]
\tikzstyle{blue dotted line}=[-, fill=none, dashed, draw={rgb,255: red,70; green,130; blue,180}]
\tikzstyle{green dotted line}=[-, fill=none, dashed, draw={rgb,255: red,44; green,160; blue,44}]
\tikzstyle{black edge}=[->]
\tikzstyle{black dashed line}=[-, dashed]
\tikzstyle{thick black arrow}=[->, thick]
\tikzstyle{thick black edge}=[-, thick]
\tikzstyle{thick black dotted line}=[->, thick, dashed]
\tikzstyle{semi transparent dashed black line}=[-, opacity=0.2, dashed]

